Designing Asynchronous Multiparty Protocols with Crash-Stop Failures

Session types provide a typing discipline for message-passing systems. However, most session type approaches assume an ideal world: one in which everything is reliable and without failures. Yet this is in stark contrast with distributed systems in the real world. To address this limitation, we introduce Teatrino, a code generation toolchain that utilises asynchronous multiparty session types (MPST) with crash-stop semantics to support failure handling protocols. We augment asynchronous MPST and processes with crash handling branches. Our approach requires no user-level syntax extensions for global types and features a formalisation of global semantics, which captures complex behaviours induced by crashed/crash handling processes. The sound and complete correspondence between global and local type semantics guarantees deadlock-freedom, protocol conformance, and liveness of typed processes in the presence of crashes. Our theory is implemented in the toolchain Teatrino, which provides correctness by construction. Teatrino extends the Scribble multiparty protocol language to generate protocol-conforming Scala code, using the Effpi concurrent programming library. We extend both Scribble and Effpi to support crash-stop behaviour. We demonstrate the feasibility of our methodology and evaluate Teatrino with examples extended from both session type and distributed systems literature.

==> results/milliseconds.txt <==
Order	Example	ID	ReadFile	Projection	EffpiGen	ScalaGen	Total
1	PingPongAll	1	0.0175992675346111	0.000699592507120703	0.00483579974393966	0.062954704047439	0.179939336633721
2	PingPongNone	2	0.0311942393436861	0.000769661039233719	0.00646894601971472	0.0770999067643803	0.20803099227847
3	AdderAll	3	0.0329782716829663	0.00151617687975998	0.0228524268923778	0.189590576936992	0.390308441289396
4	AdderNone	4	0.068668753280265	0.00171870619617202	0.0255024954601188	0.234748854858465	0.492647808953037
5	TwoBuyerAll	5	0.0352111488570804	0.0026640684877213	0.0288675929771394	0.225340164156011	0.456904626857316
6	TravelAll	11	0.0445694497842582	0.00342790668018662	0.0408430852312807	0.306114154543197	0.605324883057697
7	TravelAS	12	0.0698910640857737	0.00428317489996818	0.0468935145675299	0.343384386032967	0.674952112430867
8	TravelA	13	0.0758025401035688	0.00427015787453098	0.0472135803196357	0.349919112500783	0.687131886388846
9	LoggerAll	14	0.0580888630674365	0.00468277778563638	0.0488180384002755	0.377699495997421	0.692669698914729
10	OAuthAll	7	0.0504861337483119	0.00520099118552566	0.0518697062248402	0.41060344477669	0.733953147884858
11	LoggerIC	15	0.115141006005229	0.00874660280718276	0.0789677655137369	0.540077475806363	1.06704108899022
12	LoggerI	16	0.129138136688582	0.00946164310439592	0.0839413948251618	0.563131228458244	1.13373468860829
13	TwoBuyerR	6	0.124753141864268	0.00898776121783478	0.0824498408654262	0.699930827020708	1.23656025437072
14	CBreakerAll	17	0.122679312043048	0.00925085674183854	0.10926865620632	1.08063508826085	1.8010111396807
15	OAuthSA	8	0.132253558237974	0.0122141937399233	0.0984843834373857	0.552133564240852	1.07847119923406
16	CBreakerASRec	19	0.207394032551009	0.0141489375809369	0.148131226978579	1.53910786897893	2.42011152531661
17	CBreakerAS	18	0.186578761604634	0.0143626579264528	0.146148766517302	1.45040680785191	2.2709834004902
18	OAuthS	9	0.20489385321889	0.0174335845821363	0.122290882234166	0.723707180433175	1.43904136694452
19	OAuthNone	10	0.40560209352321	0.0230283406124501	0.143949227118853	0.952470916859967	2.05466609338144


==> results/scatter.txt <==
ID	numInteractions	numFuns	Total
1	2	2	0.179939336633721
2	2	2	0.20803099227847
3	5	3	0.390308441289396
4	5	3	0.492647808953037
5	7	4	0.456904626857316
6	18	7	1.23656025437072
7	12	5	0.733953147884858
8	21	6	1.07847119923406
9	26	7	1.43904136694452
10	30	8	2.05466609338144
11	8	5	0.605324883057697
12	9	5	0.674952112430867
13	9	5	0.687131886388846
14	10	5	0.692669698914729
15	15	8	1.06704108899022
16	16	8	1.13373468860829
17	18	11	1.8010111396807
18	24	13	2.2709834004902
19	23	13	2.42011152531661

